HEroBM: a deep equivariant graph neural network for universal backmapping from coarse-grained to all-atom representations

Molecular simulations have assumed a paramount role in the fields of chemistry, biology, and material sciences, being able to capture the intricate dynamic properties of systems. Within this realm, coarse-grained (CG) techniques have emerged as invaluable tools to sample large-scale systems and reach extended timescales by simplifying system representation. However, CG approaches come with a trade-off: they sacrifice atomistic details that might hold significant relevance in deciphering the investigated process. Therefore, a recommended approach is to identify key CG conformations and process them using backmapping methods, which retrieve atomistic coordinates. Currently, rule-based methods yield subpar geometries and rely on energy relaxation, resulting in less-than-optimal outcomes. Conversely, machine learning techniques offer higher accuracy but are either limited in transferability between systems or tied to specific CG mappings. In this work, we introduce HEroBM, a dynamic and scalable method that employs deep equivariant graph neural networks and a hierarchical approach to achieve high-resolution backmapping. HEroBM handles any type of CG mapping, offering a versatile and efficient protocol for reconstructing atomistic structures with high accuracy. Focused on local principles, HEroBM spans the entire chemical space and is transferable to systems of varying sizes. We illustrate the versatility of our framework through diverse biological systems, including a complex real-case scenario. Here, our end-to-end backmapping approach accurately generates the atomistic coordinates of a G protein-coupled receptor bound to an organic small molecule within a cholesterol/phospholipid bilayer.

==> media/phe.json <==
molecule: PHE

atoms:
  N:    BB    P1AA
  H:    BB
  CA:   BB    P0A CM
  HA:   BB
  CB:   SC1   P1A
  HB2:  SC1
  HB3:  SC1   
  CG:   SC1   P1B
  CD1:  SC2   P1A
  HD1:  SC2
  CE1:  SC2   P1B
  HE1:  SC2
  CZ:   SC2,SC3   P2BA,P2BA   1/2,1/2
  HZ:   SC2
  CD2:  SC3   P1A
  HD2:  SC3
  CE2:  SC3   P1B
  HE2:  SC3
  C:    BB    P1AB
  O:    BB    P2BA
